A Framework for Predicting the Impact of Game Balance Changes through Meta Discovery

A metagame is a collection of knowledge that goes beyond the rules of a game. In competitive, team-based games like Pok\'emon or League of Legends, it refers to the set of current dominant characters and/or strategies within the player base. Developer changes to the balance of the game can have drastic and unforeseen consequences on these sets of meta characters. A framework for predicting the impact of balance changes could aid developers in making more informed balance decisions. In this paper we present such a Meta Discovery framework, leveraging Reinforcement Learning for automated testing of balance changes. Our results demonstrate the ability to predict the outcome of balance changes in Pok\'emon Showdown, a collection of competitive Pok\'emon tiers, with high accuracy.

==> reviews.txt <==
* Reference - format is not correct
    - III is not a valid in text citation, it is missing the actual author and not enough information of what this is has been provided
    - Reijm, H. 2016 is missing a lot of information. This seems to be a bachelor thesis, so it should be cited as such (if that is the case). It should also include information about the institution and any other relevant info
    - Riot Repertoir, R. G. 2019 is incorrectly referenced
    - Smogon. ????a is not a valid citation, this one in particular is not used as a reference either, it may be more suitable as a footnote linking to the website.
    - Smogon. ????b same as above
    - Smogon. 2019 is incorrectly referenced
    - Stone, D. 2010 is incorrectly referenced
    - Vertex. 2015 is incorrectly referenced
    - "Smogon. ????a. Smogon. https://www.smogon.com/."
    - "Smogon. ????b. Stats. https://www.smogon.com/stats/."
    - All websites should be marked as online resources and you should include a note to when it was accessed for referencing.

* Section 3 could also benefit with at least one paragraph explaining the overall research presented. A synthesis of the literature and how it relates to the work presented in this paper would greatly improve the readability and it would largely help understanding the reason for citing the work that isn’t just listing existing disjointed work.

* Expand on work that we use. This can also be extended in the synthesis paragraph to round the whole methodology together, which can then be described in the same way it is already done in the rest of the paper. The reader just needs a bit more background information in the research that the paper is building on.

* Discussion session would be appreciated

The authors claim to be pioneers on the area and to be defining a new area of research. If that is the case, more effort should be put on clearly defining the area and how the framework presented could be implemented on different games and used for the benefit of the game developing community.

There is also some new stuff, e.g.
Reis, Simão, et al. "An Adversarial Approach for Automated Pokémon Team Building and Meta-Game Balance." IEEE Transactions on Games (2023).
This sounds near, right? should be cited and shortly explained I think.

At times I questioned the impact of the research, particularly when comparing the results of the Naive Baseline to the two Meta Discovery methodology (outlined in Table 2), however this is not significant enough to warrant a “unfixable weakness” and it would likely be result with a better narrative as described in my comments above.
